Fast keyed hash/pseudo-random function using SIMD multiply and permute

HighwayHash is a new pseudo-random function based on SIMD multiply and permute instructions for thorough and fast hashing. It is 5.2 times as fast as SipHash for 1 KiB inputs. An open-source implementation is available under a permissive license. We discuss design choices and provide statistical analysis, speed measurements and preliminary cryptanalysis. Assuming it withstands further analysis, strengthened variants may also substantially accelerate file checksums and stream ciphers.

==> bias.csv <==
%auto-ignore
Size     HighwayHash    SipHash     RDRAND
4	0.064447	0.0656	0.06606
5	0.067027	0.065713	0.06762
6	0.068967	0.068647	0.06758
7	0.068153	0.06774	0.06906
8	0.069327	0.066433	0.06842
9	0.0689	0.0676	0.071353
10	0.069133	0.071333	0.069953
11	0.07074	0.06946	0.072093
12	0.071973	0.07098	0.070007
13	0.071767	0.071727	0.07116
14	0.07206	0.071367	0.070967
15	0.069653	0.0709	0.071933
16	0.0716	0.072067	0.071493
17	0.071193	0.07284	0.073013
18	0.07322	0.07252	0.075287
19	0.072127	0.072727	0.074287
20	0.073313	0.073713	0.07218
21	0.072287	0.070987	0.07232
22	0.073113	0.07296	0.073047
23	0.073987	0.073733	0.0741
24	0.07406	0.074073	0.07236
25	0.073807	0.072993	0.07258
26	0.072267	0.074047	0.074233
27	0.07394	0.074773	0.074847
28	0.075093	0.07414	0.07412
29	0.074753	0.0747	0.07558
30	0.0732	0.073173	0.075153
31	0.073287	0.075593	0.07406
32	0.074773	0.074173	0.074727


==> speeds.csv <==
%auto-ignore
Size     HighwayHash    SipHash     SipTreeHash
9	0.14	0.13	0.07
18	0.33	0.26	0.13
27	0.49	0.34	0.19
32	0.58	0.36	0.24
41	0.59	0.4	0.28
50	0.77	0.47	0.34
59	0.9	0.5	0.4
64	1.04	0.5	0.41
73	0.96	0.52	0.45
82	1.15	0.56	0.51
91	1.27	0.58	0.56
96	1.42	0.58	0.55
105	1.29	0.59	0.59
114	1.49	0.62	0.65
123	1.59	0.63	0.69
128	1.72	0.62	0.69
137	1.52	0.63	0.71
146	1.73	0.65	0.76
155	1.83	0.66	0.8
160	1.92	0.66	0.8
169	1.61	0.66	0.82
178	1.93	0.68	0.87
187	2.02	0.69	0.9
192	2.14	0.68	0.89
201	1.79	0.68	0.91
210	2.11	0.7	0.95
219	2.22	0.71	0.98
224	2.33	0.67	0.98
233	1.98	0.68	0.99
242	2.32	0.72	1.03
251	2.39	0.72	1.06
256	2.51	0.68	1.05
265	2.13	0.69	1.07
274	2.45	0.72	1.1
283	2.51	0.73	1.12
288	2.66	0.7	1.11
297	2.27	0.7	1.13
306	2.6	0.73	1.16
315	2.67	0.74	1.19
320	2.86	0.71	1.18
329	2.47	0.71	1.2
338	2.81	0.74	1.23
347	2.87	0.75	1.26
352	2.94	0.72	1.23
361	2.61	0.72	1.24
370	2.88	0.75	1.27
379	2.95	0.75	1.29

